Cuckoo++ Hash Tables: High-Performance Hash Tables for Networking Applications

Hash tables are an essential data-structure for numerous networking applications (e.g., connection tracking, firewalls, network address translators). Among these, cuckoo hash tables provide excellent performance by allowing lookups to be processed with very few memory accesses (2 to 3 per lookup). Yet, for large tables, cuckoo hash tables remain memory bound and each memory access impacts performance. In this paper, we propose algorithmic improvements to cuckoo hash tables allowing to eliminate some unnecessary memory accesses; these changes are conducted without altering the properties of the original cuckoo hash table so that all existing theoretical analysis remain applicable. On a single core, our hash table achieves 37M lookups per second for positive lookups (i.e., when the key looked up is present in the table), and 60M lookups per second for negative lookups, a 50% improvement over the implementation included into the DPDK. On a 18-core, with mostly positive lookups, our implementation achieves 496M lookups per second, a 45% improvement over DPDK.

==> plots/distrib_counter_load.tikz <==
\begin{tikzpicture}[scale=0.9]
\begin{axis} [
%cycle list={black},
legend pos=north east,
ylabel= P,
ymin= 0,
ymax= 1.0,
xmin= -1,
xtick=data,
xmax= 8,
xlabel= moved counter values,
unit vector ratio=1 4,
ybar = 0pt,
bar width = 4pt
]

  \addplot+ [ybar] 
    table[x=x, y=P] {plots/distrib_counter_load06.dat};

  \addplot+ [ybar] 
	table[x=x, y=P] {plots/distrib_counter_load08.dat};

  \addplot+ [ybar] 
	table[x=x, y=P] {plots/distrib_counter_load095.dat};

\legend{Low load factor ($l=0.6$), Medium load factor ($l=0.8$), High load factor ($l=0.95$)}

\end{axis}
\end{tikzpicture}

==> plots/distrib_counter_load06.dat <==
x P
0 0.953682
1 0.026561
2 0.012100
3 0.004871
4 0.001822
5 0.000664
6 0.000202
7 0.000070
8 0.000021
9 0.000006
10 0.000000
11 0.000000
12 0.000000
13 0.000000
14 0.000000
15 0.000000


==> plots/distrib_counter_load08.dat <==
x P
0 0.806044
1 0.090421
2 0.052064
3 0.027391
4 0.013583
5 0.006176
6 0.002638
7 0.001067
8 0.000414
9 0.000130
10 0.000043
11 0.000021
12 0.000005
13 0.000003
14 0.000001
15 0.000000


==> plots/distrib_counter_load095.dat <==
x P
0 0.578785
1 0.168624
2 0.108902
3 0.066348
4 0.038173
5 0.020422
6 0.010232
7 0.004847
8 0.002209
9 0.000880
10 0.000365
11 0.000134
12 0.000047
13 0.000021
14 0.000007
15 0.000004


==> plots/perf_analysis_load07.tikz <==
\begin{tikzpicture}[scale=0.9]
\begin{axis} [
  cycle list={black},
  legend pos=north west,
  ylabel= ratio in secondary,
  ymin= 0,
  ymax= 0.5,
  xmin= 0,
  xmax= 1,
  xlabel= load factor,
  unit vector ratio=1 1
]

  \addplot+ [solid, color=red, mark=]
    table[x=filling_ratio, y=stats_in_secondary] {plots/ratio_in_secondary_8_bloom.dat};
  \addplot+ [dashed, color=blue, mark=]
    table[x=filling_ratio, y=stats_in_secondary] {plots/ratio_in_secondary_4_bloom.dat};
  \addplot+ [dotted, color=blue, mark=]
	table[x=filling_ratio, y=stats_in_secondary] {plots/ratio_in_secondary_2_bloom.dat};
  \addplot+ [dotted, color=blue, mark=]
	table[x=filling_ratio, y=stats_in_secondary] {plots/ratio_in_secondary_1_bloom.dat};

  %Legend
     \legend{Pes-Cuckoo\\
     	     Opt-Cuckoo\\
     	     Horton\\
     	     DPDK\\}
    %    PQ $4{\stimes}16$\\
    %    PQ $4{\stimes}8,16$\\
    %    OPQ $8{\stimes}8$\\
    %    OPQ $4{\stimes}16$\\
    %    OPQ $4{\stimes}8,16$\\}
\end{axis}
\end{tikzpicture}

==> plots/ratio_in_secondary_1_bloom.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
BLOOM	1	33554432	0.100000	0.000000
BLOOM	1	33554432	0.100000	0.050095
BLOOM	1	33554432	0.200000	0.101258
BLOOM	1	33554432	0.300000	0.155652
BLOOM	1	33554432	0.400000	0.216730


==> plots/ratio_in_secondary_1_horton.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
HORTON	1	33554432	0.000000	0.000000

==> plots/ratio_in_secondary_2_bloom.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
BLOOM	2	33554432	0.000000	0.000000
BLOOM	2	33554432	0.100000	0.006058
BLOOM	2	33554432	0.200000	0.022442
BLOOM	2	33554432	0.300000	0.047272
BLOOM	2	33554432	0.400000	0.079138
BLOOM	2	33554432	0.500000	0.118230
BLOOM	2	33554432	0.600000	0.166639
BLOOM	2	33554432	0.700000	0.230767
BLOOM	2	33554432	0.750000	0.273422



==> plots/ratio_in_secondary_2_horton.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
HORTON	2	33554432	0.000000	0.000000
HORTON	2	33554432	0.100000	0.006108
HORTON	2	33554432	0.200000	0.022430
HORTON	2	33554432	0.300000	0.047301




==> plots/ratio_in_secondary_4_bloom.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
BLOOM	4	33554432	0.000000	0.000000
BLOOM	4	33554432	0.100000	0.000162
BLOOM	4	33554432	0.200000	0.002036
BLOOM	4	33554432	0.300000	0.007998
BLOOM	4	33554432	0.400000	0.020340
BLOOM	4	33554432	0.500000	0.040100
BLOOM	4	33554432	0.600000	0.068223
BLOOM	4	33554432	0.700000	0.105707
BLOOM	4	33554432	0.750000	0.128952
BLOOM	4	33554432	0.800000	0.156404
BLOOM	4	33554432	0.850000	0.191235
BLOOM	4	33554432	0.875000	0.213431
BLOOM	4	33554432	0.900000	0.240823
BLOOM	4	33554432	0.910000	0.253844



==> plots/ratio_in_secondary_4_horton.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
HORTON	4	33554432	0.000000	0.000000
HORTON	4	33554432	0.100000	0.000162
HORTON	4	33554432	0.200000	0.001983
HORTON	4	33554432	0.300000	0.008126
HORTON	4	33554432	0.400000	0.020390
HORTON	4	33554432	0.500000	0.040345
HORTON	4	33554432	0.600000	0.068814
HORTON	4	33554432	0.700000	0.108301
HORTON	4	33554432	0.750000	0.133771



==> plots/ratio_in_secondary_8_bloom.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
BLOOM	8	16777216	0.000000	0.000000
BLOOM	8	16777216	0.100000	0.000000
BLOOM	8	16777216	0.200000	0.000041
BLOOM	8	16777216	0.300000	0.000460
BLOOM	8	16777216	0.400000	0.002558
BLOOM	8	16777216	0.500000	0.008615
BLOOM	8	16777216	0.600000	0.021527
BLOOM	8	16777216	0.700000	0.043678
BLOOM	8	16777216	0.750000	0.059511
BLOOM	8	16777216	0.800000	0.078417
BLOOM	8	16777216	0.850000	0.101363
BLOOM	8	16777216	0.875000	0.114777
BLOOM	8	16777216	0.900000	0.129649
BLOOM	8	16777216	0.910000	0.136138
BLOOM	8	16777216	0.920000	0.143321
BLOOM	8	16777216	0.930000	0.150870
BLOOM	8	16777216	0.940000	0.159483
BLOOM	8	16777216	0.950000	0.169898
BLOOM	8	16777216	0.960000	0.181436
BLOOM	8	16777216	0.970000	0.196212





==> plots/ratio_in_secondary_8_horton.dat <==
name	slots_per_bucket	hash_table_capacity	filling_ratio	stats_in_secondary
HORTON	8	16777216	0.000000	0.000000
HORTON	8	16777216	0.100000	0.000000
HORTON	8	16777216	0.200000	0.000037
HORTON	8	16777216	0.300000	0.000451
HORTON	8	16777216	0.400000	0.002578
HORTON	8	16777216	0.500000	0.008682
HORTON	8	16777216	0.600000	0.021520
HORTON	8	16777216	0.700000	0.044376
HORTON	8	16777216	0.750000	0.060428
HORTON	8	16777216	0.800000	0.080529
HORTON	8	16777216	0.850000	0.105359
HORTON	8	16777216	0.875000	0.121434
HORTON	8	16777216	0.900000	0.140601
HORTON	8	16777216	0.910000	0.150623
HORTON	8	16777216	0.920000	0.161236
HORTON	8	16777216	0.930000	0.174977




